The Potential and Limitations of Vision-Language Models for Human Motion Understanding: A Case Study in Data-Driven Stroke Rehabilitation

Vision-language models (VLMs) have demonstrated remarkable performance across a wide range of computer-vision tasks, sparking interest in their potential for digital health applications. Here, we apply VLMs to two fundamental challenges in data-driven stroke rehabilitation: automatic quantification of rehabilitation dose and impairment from videos. We formulate these problems as motion-identification tasks, which can be addressed using VLMs. We evaluate our proposed framework on a cohort of 29 healthy controls and 51 stroke survivors. Our results show that current VLMs lack the fine-grained motion understanding required for precise quantification: dose estimates are comparable to a baseline that excludes visual information, and impairment scores cannot be reliably predicted. Nevertheless, several findings suggest future promise. With optimized prompting and post-processing, VLMs can classify high-level activities from a few frames, detect motion and grasp with moderate accuracy, and approximate dose counts within 25% of ground truth for mildly impaired and healthy participants, all without task-specific training or finetuning. These results highlight both the current limitations and emerging opportunities of VLMs for data-driven stroke rehabilitation and broader clinical video analysis.

==> supplementary-data/Supplementary-Data-FMA-CoT.csv <==
qid,fm_video,question_type,sampling,binary_no_score,binary_yes_score,question,question_raw
3,3_A_S,rate,uniform,,,"{ ""question"": ""How well does the patient raise their shoulder (shoulder elevation)?"", ""response_instructions"": ""After noting your observations, end your reply with a single line exactly: FINAL_SCORE: <0|1|2>."", ""instructions"": ""Task cue: 'Starting with your arm in your lap, bring your hand to your ear like you're answering the telephone. Get your elbow up to shoulder height, get your shoulder back, and flip your hand so your thumb is pointed toward the ceiling.' For this item, look only at the final position. Check if the shoulder itself is raised higher than the starting neutral position. Do not count extra leaning of the body or tilting of the head as correct. Base the score only on how the shoulder ends up."", ""scoring_criteria"": { ""0"": ""Cannot be performed. No shoulder lift at all, or needs help, or uses a lot of body/head lean instead."", ""1"": ""Performed partially. Shoulder lifts somewhat but not all the way, or depends a lot on leaning the body/head."", ""2"": ""Performed faultlessly. Shoulder is clearly lifted and held at the end (e.g. the patient achieves the telephone-answering position), with little or no body/head leaning. "" } }"
4,4_A_S,rate,uniform,,,"{ ""question"": ""How well does the patient retract their shoulder?"", ""response_instructions"": ""After noting your observations, end your reply with a single line exactly: FINAL_SCORE: <0|1|2>."", ""instructions"": ""Task cue: 'Starting with your arm in your lap, bring your hand to your ear like you're answering the telephone. Get your elbow up to shoulder height, get your shoulder back, and flip your hand so your thumb is pointed toward the ceiling.' For this item, look only at the final position. Check how well the patient pulls their shoulder backwards. Base the score only on how the shoulder ends up."", ""scoring_criteria"": { ""0"": ""Cannot be performed. No shoulder retraction at all, or retraction does not make it to behind the back."", ""1"": ""Performed partially. Shoulder retracts somewhat but not all the way, or depends a lot on leaning the body/head."", ""2"": ""Performed faultlessly. Shoulder is clearly retracted and held at the end (e.g. the patient achieves the telephone-answering position), with little or no body/head leaning."" } }"
5,5_A_S,rate,uniform,,,"{ ""question"": ""How well does the patient abduct their shoulder (arm out to side >= 90 degrees)?"", ""response_instructions"": ""After noting your observations, end your reply with a single line exactly: FINAL_SCORE: <0|1|2>."", ""instructions"": ""Task cue: 'Starting with your arm in your lap, bring your hand to your ear like you're answering the telephone. Get your elbow up to shoulder height, get your shoulder back, and flip your hand so your thumb is pointed toward the ceiling.' For this item, look only at the final position. Check how well the patient gets their arm out to the side (elbow at shoulder's height level)."", ""scoring_criteria"": { ""0"": ""Cannot be performed. Arm cannot be lifted out to the side."", ""1"": ""Performed partially. Arm is lifted somewhat to the side, but not all the way."", ""2"": ""Performed faultlessly. Arm is lifted all the way out to the side, to around shoulder height."" } }"
6,6_A_S,rate,uniform,,,"{ ""question"": ""How well does the patient perform external rotation (elbow crease fully visible)?"", ""response_instructions"": ""After noting your observations, end your reply with a single line exactly: FINAL_SCORE: <0|1|2>."", ""instructions"": ""Task cue: 'Starting with your arm in your lap, bring your hand to your ear like you're answering the telephone. Get your elbow up to shoulder height, get your shoulder back, and flip your hand so your thumb is pointed toward the ceiling.' For this item, look only at the final position. Check how well the patient gets their arm into external rotation (elbow crease fully visible)."", ""scoring_criteria"": { ""0"": ""Cannot be performed. No outward rotation occurs."", ""1"": ""Performed partially. The forearm moves outward a little but not fully."", ""2"": ""Performed faultlessly. Elbow crease is fully visible."" } }"
7,7_A_S,rate,uniform,,,"{ ""question"": ""How well does the patient perform elbow flexion?"", ""response_instructions"": ""After noting your observations, end your reply with a single line exactly: FINAL_SCORE: <0|1|2>."", ""instructions"": ""Task cue: 'Starting with your arm in your lap, bring your hand to your ear like you're answering the telephone. Get your elbow up to shoulder height, get your shoulder back, and flip your hand so your thumb is pointed toward the ceiling.' For this item, look only at the final position. Check how well the patient bends their elbow."", ""scoring_criteria"": { ""0"": ""Cannot be performed. No elbow flexion occurs."", ""1"": ""Performed partially. The elbow bends somewhat but the range is limited."", ""2"": ""Performed faultlessly. The elbow can achieve a typical range of motion."" } }"
8,8_A_S,rate,uniform,,,"{ ""question"": ""How well does the patient perform forearm supination?"", ""response_instructions"": ""After noting your observations, end your reply with a single line exactly: FINAL_SCORE: <0|1|2>."", ""instructions"": ""Task cue: 'Starting with your arm in your lap, bring your hand to your ear like you're answering the telephone. Get your elbow up to shoulder height, get your shoulder back, and flip your hand so your thumb is pointed toward the ceiling.' For this item, look only at the final position. Check whether the palm ends up facing upward without excessive shoulder or trunk compensation."", ""scoring_criteria"": { ""0"": ""Cannot be performed. No forearm supination occurs."", ""1"": ""Performed partially. Some forearm supination occurs."", ""2"": ""Performed faultlessly. The back of the hand is facing forward, with more than half of it visible."" } }"
9,9_A_F,rate,uniform,,,"{ ""question"": ""How well does the patient perform shoulder adduction & internal rotation?"", ""response_instructions"": ""After noting your observations, end your reply with a single line exactly: FINAL_SCORE: <0|1|2>."", ""instructions"": ""Task cue: 'Start from a position where your hand is next to your ear like you're answering the telephone. Fully straighten your elbow and reach across to touch your opposite knee, turning your palm down.' Check how well the patient gets their hand to the opposite knee at the end of the video. We allow assistance to attain the starting position, as well as arm/forearm support during the task."", ""scoring_criteria"": { ""0"": ""Cannot be performed. Patient cannot move their arm/hand."", ""1"": ""Performed partially. Patient can move their arm/hand but may require significant trunk lean or head tilt compensation."", ""2"": ""Performed faultlessly. Patient can move their arm/hand to the opposite knee."" } }"
10,10_A_F,rate,uniform,,,"{ ""question"": ""At the end of the video, how well does the patient have their elbow extended?"", ""response_instructions"": ""After noting your observations, end your reply with a single line exactly: FINAL_SCORE: <0|1|2>."", ""instructions"": ""Task cue: 'Start from a position where your hand is next to your ear like you're answering the telephone. Fully straighten your elbow and reach across to touch your opposite knee, turning your palm down.' Check how well the patient gets their elbow extended (straight) at the end of the video. We allow assistance to attain the starting position, as well as arm/forearm support during the task."", ""scoring_criteria"": { ""0"": ""Cannot be performed Patient cannot complete the task, or their elbow is barely extended."", ""1"": ""Performed partially. Elbow can move but cannot reach full extension, or requires significant trunk lean or head tilt compensation."", ""2"": ""Performed faultlessly. Elbow can reach full extension with minimal compensation."" } }"
11,11_A_F,rate,uniform,,,"{ ""question"": ""At the end of the video, how well does the patient pronate their forearm (palm down)?"", ""response_instructions"": ""After noting your observations, end your reply with a single line exactly: FINAL_SCORE: <0|1|2>."", ""instructions"": ""Task cue: 'Start from a position where your hand is next to your ear like you're answering the telephone. Fully straighten your elbow and reach across to touch your opposite knee, turning your palm down.' Check whether the hand reaches the knee at the video's end. Say so if not. If so, see how well the patient turns their palm down. We allow assistance to attain the starting position, as well as arm/forearm support during the task."", ""scoring_criteria"": { ""0"": ""Cannot be performed. Patient cannot get their hand to reach their knee."", ""1"": ""Performed partially. Hand can reach the knee, but the back of the hand is not fully visible."", ""2"": ""Performed faultlessly. Hand can reach the knee, and the back of the hand is visible."" } }"
12,12_A_S,rate,uniform,,,"{ ""question"": ""How well does the patient place the back of their hand behind their trunk toward the lower back?"", ""response_instructions"": ""After noting your observations, end your reply with a single line exactly: FINAL_SCORE: <0|1|2>."", ""instructions"": ""Task cue: 'Bring the back of your hand behind you and touch your lower back, as if slipping it into your waistband at the back.' At the end of the motion, check if the hand is placed behind the trunk or only at the side/front. When in doubt, give the higher score."", ""scoring_criteria"": { ""0"": ""The hand never moves behind the trunk (stays at the side hip or in front)."", ""1"": ""The hand moves somewhat behind the trunk but does not touch the lower back (stops just past the side)."", ""2"": ""The hand is anywhere on the lower back, whether central or off to the side. If the hand makes clear contact with the back, award a 2."" } }"
13,13_A_S,rate,uniform,,,"{ ""question"": ""How well does the patient flex their shoulder to 90 degrees?"", ""response_instructions"": ""After noting your observations, end your reply with a single line exactly: FINAL_SCORE: <0|1|2>."", ""instructions"": ""Task cue: 'Start with your arm straight down at your side with your thumb pointing forward. Keep your elbow straight as you raise your arm up to shoulder height in front of you.' We allow assistance to attain the starting position."", ""scoring_criteria"": { ""0"": ""Cannot be performed. Patient cannot maintain the starting position, or deviates at the start. Deviations include a bend at the elbow, shoulder abduction, or forearm pronation."", ""1"": ""Performed partially. Patient can raise their arm but not to 90 degrees, or deviates after starting. Deviations include a bend at the elbow, shoulder abduction, or forearm pronation."", ""2"": ""Performed faultlessly. Patient can raise their arm to 90 degrees without any deviations."" } }"
14,14_A_S,rate,uniform,,,"{ ""question"": ""How well does the patient perform forearm pronation-supination?"", ""response_instructions"": ""After noting your observations, end your reply with a single line exactly: FINAL_SCORE: <0|1|2>."", ""task_cue"": ""Tuck your arm in at your side in the shape of an 'L.' Without moving the rest of your arm, turn your palm up and down as far as you can go."" ""instructions"": ""First, comment on possible deviations from the expectation: the arm is in the 'L' shape, the shoulder is neutral during movement, the elbow is tucked in at trunk. Second, comment on the range of motion. Finally, give your final answer."", ""scoring_criteria"": { ""0"": ""Cannot perform the movement, or one of the above deviations mentioned occurs at onset."", ""1"": ""Can partially perform the movement, or one of the above deviations mentioned occurs later in movement."", ""2"": ""No deviations, and good range of motion."" } }"
15,15_A_F,rate,uniform,,,"{ ""question"": ""How well does the patient abduct their shoulder to 90 degrees?"", ""response_instructions"": ""After noting your observations, end your reply with a single line exactly: FINAL_SCORE: <0|1|2>."", ""task_cue"": ""Hold you arm straight out at your side and point your thumb forward. Keep your elbow straight as you raise your arm to the side up to shoulder height. Keep your palm facing down."", ""instructions"": ""Comment on possible deviations from the expectation: the elbow is straight, the palm faces down. Also comment on the shoulder's height at the end."", ""scoring_criteria"": { ""0"": ""Cannot be performed, or cannot attain the starting position, or deviates at onset."", ""1"": ""Performed partially, or movement deviates later in movement, or range of motion is partial."", ""2"": ""Performed faultlessly without deviations."" } }"
16,16_A_S,rate,uniform,,,"{ ""question"": ""How well does the patient flex their shoulder from 90 degrees to 180 degrees?"", ""response_instructions"": ""After noting your observations, end your reply with a single line exactly: FINAL_SCORE: <0|1|2>."", ""task_cue"": ""Hold your arm straight out in front of your body with your thumb pointing up to the ceiling. Keep your elbow straight as you raise your arm up as far as you can."", ""instructions"": ""Check that the shoulder flexes fully overhead (up to 180 degrees), the elbow remains straight, and the forearm stays neutral. Assistance to starting position is allowed. Comment on whether the final position is achieved and whether deviations appear during the motion."", ""scoring_criteria"": { ""0"": ""Cannot be performed, or cannot attain the starting position, or deviates at onset."", ""1"": ""Performed partially, or movement deviates later in movement, or range of motion is partial."", ""2"": ""Performed faultlessly without deviations."" } }"
17,17_A_S,rate,uniform,,,"{ ""question"": ""How well does the patient perform forearm pronation supination?"", ""response_instructions"": ""After noting your observations, end your reply with a single line exactly: FINAL_SCORE: <0|1|2>."", ""task_cue"": ""Hold your arm straight in front but pointing down to the wall. Keeping your elbow straight, turn your palm up and down as far as you can."", ""instructions"": ""Limit shoulder rotation compensation. The shoulder should stay flexed between 30 degrees and 90 degrees, the elbow straight, and the forearm should rotate through full pronation and supination comparable to the unaffected side. Note any reduced range, inconsistency, or compensatory motion."", ""scoring_criteria"": { ""0"": ""Cannot be performed, or cannot attain the starting position, or deviates at onset."", ""1"": ""Performed partially, or movement deviates later in movement, or range of motion is partial."", ""2"": ""Performed faultlessly without deviations."" } }"
19,19_A_S,rate,uniform,,,"{ ""question"": ""How well does the patient maintain wrist stability at 90 degrees elbow flexion?"", ""response_instructions"": ""After noting your observations, end your reply with a single line exactly: FINAL_SCORE: <0|1|2>."", ""task_cue"": ""Tuck your arm in at your side in the shape of an 'L with your palm facing down. Without moving the rest of your arm, hold your wrist up. If you can hold your wrist up, I will push the back of your hand slightly."", ""instructions"": ""Check if the patient can achieve at least 15 degrees of wrist extension and hold it. Then check whether the patient can hold that position when the examiner pushes the back of their hand. Note if the patient cannot maintain starting position, deviates at onset, or loses stability when resistance is applied."", ""scoring_criteria"": { ""0"": ""Cannot achieve 15 degrees wrist extension, or cannot maintain starting position, or deviates at onset of extension"", ""1"": ""Achieves extension but shows no resistance, or deviates after resistance is applied."", ""2"": ""Maintains position faultlessly with resistance."" } }"
20,20_A_S,rate,uniform,,,"{ ""question"": ""How good is the patient's wrist range of motion at 90 degrees elbow flexion?"", ""response_instructions"": ""After noting your observations, end your reply with a single line exactly: FINAL_SCORE: <0|1|2>."", ""task_cue"": ""Tuck your arm in at your side in the shape of an L with your palm facing down. Without moving the rest of your arm, move your wrist all the way up and down."", ""instructions"": ""First, check whether the wrist moves at all from the starting position. If there is no visible motion, this is scored as 0. If there is some motion but the wrist cannot complete the full up and down cycle, or movement is irregular, this is scored as 1. Only if the wrist clearly moves through a full flexion–extension cycle smoothly and without deviations should it be scored as 2. Speed is not scored."", ""scoring_criteria"": { ""0"": ""No visible wrist movement, or cannot maintain starting position, or deviates immediately at onset."", ""1"": ""Some wrist movement occurs but it is incomplete, limited, or inconsistent, or deviations appear later in the motion."", ""2"": ""Full flexion and extension cycle is completed smoothly without deviations."" } }"
21,21_A_S,rate,uniform,,,"{ ""question"": ""How well does the patient maintain wrist stability with the elbow straight at 0 degrees?"", ""response_instructions"": ""After noting your observations, end your reply with a single line exactly: FINAL_SCORE: <0|1|2>."", ""task_cue"": ""Hold your arm straight in front but pointing down to the bottom of the wall. Keeping your elbow straight, hold your wrist up. If you can hold your wrist up, I will push the back of your hand slightly."", ""instructions"": ""Check if the patient can achieve at least 15 degrees of wrist extension and hold it with the elbow at 0 degrees. Then check whether the patient can maintain that position when the examiner pushes the back of their hand. Note if the patient cannot maintain the starting position, deviates at onset, or loses stability when resistance is applied. Slight shoulder abduction is acceptable."", ""scoring_criteria"": { ""0"": ""Cannot achieve 15 degrees wrist extension, or cannot maintain starting position, or deviates at onset of extension."", ""1"": ""Achieves extension but shows no resistance, or deviates after resistance is applied."", ""2"": ""Maintains position faultlessly with resistance."" } }"
22,22_A_S,rate,uniform,,,"{ ""question"": ""How good is the patient's wrist range of motion with the elbow straight at 0 degrees?"", ""response_instructions"": ""After noting your observations, end your reply with a single line exactly: FINAL_SCORE: <0|1|2>."", ""task_cue"": ""Hold your arm straight in front but pointing down to the bottom of the wall. Keeping your elbow straight, move your wrist all the way up and down."", ""instructions"": ""First, check whether the wrist moves at all from the starting position. If there is no visible motion, this is scored as 0. If there is some motion but the wrist cannot complete the full up and down cycle, or movement is irregular, this is scored as 1. Only if the wrist clearly moves through a full flexion–extension cycle smoothly and without deviations should it be scored as 2. Speed is not scored."", ""scoring_criteria"": { ""0"": ""No visible wrist movement, or cannot maintain starting position, or deviates immediately at onset."", ""1"": ""Some wrist movement occurs but it is incomplete, limited, or inconsistent, or deviations appear later in the motion."", ""2"": ""Full flexion and extension cycle is completed smoothly without deviations."" } }"
23,23_A_S,rate,uniform,,,"{ ""question"": ""How good is the patient's wrist circumduction with the elbow straight at 0 degrees?"", ""response_instructions"": ""After noting your observations, end your reply with a single line exactly: FINAL_SCORE: <0|1|2>."", ""task_cue"": ""Hold your arm straight in front but pointing down to the bottom of the wall. Keeping your elbow straight, rotate your wrist to draw a quarter-sized circle in space."", ""instructions"": ""Judge both wrist motion and posture. The elbow must stay straight at 0 degrees, the shoulder flexed between 30–90 degrees, and the forearm pronated. Slight shoulder abduction is acceptable, but trunk lean, elbow bend, or large shoulder motion count as deviations. Start by checking if the patient maintains the starting position and initiates circular wrist movement. If they cannot maintain position or no circle is visible, score 0. If the circle is small, incomplete, or irregular but some attempt is made with posture mostly intact, score 1. Only score 2 if a full smooth circle is drawn and posture is maintained with at most minor acceptable deviations."", ""scoring_criteria"": { ""0"": ""No visible wrist circumduction, OR cannot maintain starting position at onset, OR loses posture immediately (e.g., elbow bend, trunk lean, large shoulder motion)."", ""1"": ""Circumduction is attempted with some wrist movement but is incomplete, small, or irregular, OR posture deviations occur later in the movement."", ""2"": ""Circumduction is complete and smooth, and the starting position is maintained with only minor acceptable deviations (e.g., slight shoulder abduction)."" } }"
24,24_A_F,rate,uniform,,,"{ ""question"": ""Rate the patient's finger mass flexion."", ""response_instructions"": ""After noting your observations, end your reply with a single line exactly: FINAL_SCORE: <0|1|2>."", ""task_cue"": ""Make a tight fist and then open it with your fingers stretched as much as you can."", ""instructions"": ""Comment on the patient's active finger movement and whether the patient can actively squeeze their fingers into a ball."", ""scoring_criteria"": { ""0"": ""No finger flexion, or assistance required to achieve flexion."", ""1"": ""Partial finger flexion."", ""2"": ""Full finger flexion."" } }"
25,25_A_F,rate,uniform,,,"{ ""question"": ""Rate the patient's finger mass extension."", ""response_instructions"": ""After noting your observations, end your reply with a single line exactly: FINAL_SCORE: <0|1|2>."", ""task_cue"": ""Make a tight fist and then open it with your fingers stretched as much as you can."", ""instructions"": ""Comment on the patient's active finger movement and whether the patient can actively extend their fingers to be fully straight."", ""scoring_criteria"": { ""0"": ""No finger extension, or assistance required to achieve extension."", ""1"": ""Partial finger extension."", ""2"": ""Full finger extension."" } }"
26,26_A_F,rate,uniform,,,"{ ""question"": ""Rate the patient's ability to perform Hook Grasp."", ""response_instructions"": ""After noting your observations, end your reply with a single line exactly: FINAL_SCORE: <0|1|2>."", ""task_cue"": ""Make your hand look like a hook or claw; don't let me pull your fingers straight."", ""instructions"": ""Support at arm/forearm is permitted during the task. The patient should flex the distal part of the fingers (>= 45 degrees) while keeping the proximal part (at MCP) extended to 0 degrees. The examiner applies resistance by trying to pull the patient's fingers into extension. Judge the patient's ability to attain and hold the hook-like position against resistance."", ""scoring_criteria"": { ""0"": ""Cannot attain the starting hook position, even with support."", ""1"": ""Attains the hook-like position but cannot withstand resistance; the grip gives way."", ""2"": ""Holds the hook grasp position firmly against resistance."" } }"
27,27_A_F,rate,uniform,,,"{ ""question"": ""Rate the patient's ability to perform Thumb Adduction."", ""response_instructions"": ""After noting your observations, end your reply with a single line exactly: FINAL_SCORE: <0|1|2>."", ""task_cue"": ""Hold this paper between your thumb and index finger, keeping them both straight. Don't let me pull it away."", ""instructions"": ""Support at arm/forearm is permitted during the task. Starting position: fingers extended to 0 degrees, thumb abducted to admit paper. The paper is placed between the side of the thumb and index finger. The examiner applies a horizontal tug away from the subject. Limit thumb flexion and adduction to only what is required; knuckles may bend while resisting. If the thumb flexes during the tug, repeat to ensure the subject understands the task."", ""scoring_criteria"": { ""0"": ""Cannot grasp the paper OR cannot attain the starting position OR thumb flexes immediately with tug."", ""1"": ""Can hold the paper initially but cannot maintain grip against the tug."", ""2"": ""Object is held firmly against the tug without thumb flexion or loss of grasp."" } }"
28,28_A_F,rate,uniform,,,"{ ""question"": ""Rate the patient's ability to perform Pincer Grasp."", ""response_instructions"": ""After noting your observations, end your reply with a single line exactly: FINAL_SCORE: <0|1|2>."", ""task_cue"": ""Take the pencil from me with the pads of your thumb and index finger. Don’t let me pull it away."", ""instructions"": ""Support at arm/forearm is permitted during the task. Starting position: thumb and index finger extended enough to fit a pencil between pads. Present the pencil vertically. Ensure it is held with both distal pads of thumb and index finger (not on the proximal portions). The examiner applies an upward tug to the pencil."", ""scoring_criteria"": { ""0"": ""Cannot grasp the pencil OR cannot attain the starting position."", ""1"": ""Can hold the pencil initially but cannot maintain grip against the tug."", ""2"": ""Pencil is held firmly against the tug using thumb and index finger pads."" } }"
29,29_A_F,rate,uniform,,,"{ ""question"": ""Rate the patient's ability to perform Cylindrical Grasp."", ""response_instructions"": ""After noting your observations, end your reply with a single line exactly: FINAL_SCORE: <0|1|2>."", ""task_cue"": ""Make an OK sign and take the jar from me with only your thumb and index finger wrapped around it. Don’t let me pull it away."", ""instructions"": ""Support at arm/forearm is permitted during the task. Starting position: thumb and index finger extended enough to fit around a cylindrical object (e.g., spice jar). The patient should hold the cylinder at its base with thumb and index finger. The examiner applies an upward tug to the jar."", ""scoring_criteria"": { ""0"": ""Cannot grasp the cylinder OR cannot attain the starting position."", ""1"": ""Can hold the jar initially but cannot maintain grip against the tug."", ""2"": ""Cylinder is held firmly against the tug with thumb and index finger."" } }"
30,30_A_F,rate,uniform,,,"{ ""question"": ""Rate the patient's ability to perform Spherical Grasp."", ""response_instructions"": ""After noting your observations, end your reply with a single line exactly: FINAL_SCORE: <0|1|2>."", ""task_cue"": ""Grasp the tennis ball with the tips of all five fingers from my hand. Don't let me pull it out of your grasp."", ""instructions"": ""Support at arm/forearm is permitted during the task. Starting position: fingers extended and abducted enough to fit around a tennis ball. Patient may allow the ball to touch the palm. The examiner gives the ball a tug in the opposite direction of the palm."", ""scoring_criteria"": { ""0"": ""Cannot grasp the ball OR cannot attain the starting position."", ""1"": ""Can hold the ball initially but cannot maintain grip against the tug."", ""2"": ""Tennis ball is held firmly against the tug with thumb and fingers in abducted and flexed position."" } }"
95,31_A_F,rate,dense,,,"{ ""question"": ""Assess the patient's tremor (oscillations during movement)."", ""response_instructions"": ""After noting your observations, end your reply with a single line exactly: FINAL_SCORE: <0|1|2>."", ""instructions"": ""Observe the presence and impact of tremor during the patient's movement. Focus on whether the oscillations alter the trajectory or not. If no movement is possible, score as 2."", ""scoring_criteria"": { ""0"": ""Tremor is present throughout movement and significantly affects trajectory."", ""1"": ""Tremor is present throughout movement but does not significantly affect trajectory."", ""2"": ""No tremor observed OR patient is unable to move."" } }"
96,32_A_F,rate,dense,,,"{ ""question"": ""Assess the patient's dysmetria (error in endpoint, misses the endpoint)."", ""response_instructions"": ""After noting your observations, end your reply with a single line exactly: FINAL_SCORE: <0|1|2>."", ""instructions"": ""Observe the accuracy of the patient's endpoint control during movement. Focus on whether the dysmetria is pronounced and random, slight and systematic, or absent. If no movement is possible, score as 2."", ""scoring_criteria"": { ""0"": ""Pronounced and random dysmetria."", ""1"": ""Slight and systematic dysmetria."", ""2"": ""No dysmetria observed OR patient is unable to move."" } }"
97,33_A_F,count,dense,,,"{ ""question"": ""How many times did the patient touch their knee?"", ""response_instructions"": ""After noting your observations, end your reply with a single line exactly: FINAL_SCORE: <number>."", ""instructions"": ""Count each distinct time the patient's hand makes contact with their knee during the task. Do not include near-misses or partial motions unless there is clear contact."", }"
98,33_A_F,count,dense,,,"{ ""question"": ""How many times did the patient touch their nose?"", ""response_instructions"": ""After noting your observations, end your reply with a single line exactly: FINAL_SCORE: <number>."", ""instructions"": ""Count each distinct time the patient's hand makes contact with their nose during the task. Do not include near-misses or partial motions unless there is clear contact."", }"
99,33_H_F,count,dense,,,"{ ""question"": ""How many times did the patient touch their knee?"", ""response_instructions"": ""After noting your observations, end your reply with a single line exactly: FINAL_SCORE: <number>."", ""instructions"": ""Count each distinct time the patient's hand makes contact with their knee during the task. Do not include near-misses or partial motions unless there is clear contact."", }"
100,33_H_F,count,dense,,,"{ ""question"": ""How many times did the patient touch their nose?"", ""response_instructions"": ""After noting your observations, end your reply with a single line exactly: FINAL_SCORE: <number>."", ""instructions"": ""Count each distinct time the patient's hand makes contact with their nose during the task. Do not include near-misses or partial motions unless there is clear contact."", }"

==> supplementary-data/Supplementary-Data-FMA-QA.csv <==
qid,fm_video,question_type,sampling,binary_no_score,binary_yes_score,question
0,3_A_F,rate,uniform,,,"Assess the patient's maximal shoulder elevation at the ending position. Rate as follows: 0 (no elevation), 1 (partial elevation), or 2 (full elevation). Answer directly."
1,4_A_S,rate,uniform,,,"Assess the patient's maximal shoulder retraction at the ending position. Rate as follows: 0 (no shoulder retraction observed), 1 (partial shoulder retraction achieved), or 2 (full shoulder retraction to behind the torso). Answer directly."
2,5_A_F,rate,uniform,,,"Assess the patient’s shoulder abduction at the ending position. Rate as follows: 0 (no abduction observed), 1 (arm raised but below shoulder level), or 2 (arm abducted to shoulder height or higher, reaching >= 90 degrees). Answer directly."
3,6_A_F,rate,uniform,,,"Assess the patient's maximal shoulder external rotation at the ending position, focusing on the visibility of the elbow crease. Rate as follows: 0 (no external rotation), 1 (partial external rotation), or 2 (full external rotation with elbow crease fully visible). Answer directly."
4,7_A_F,rate,uniform,,,"Assess the patient's maximal elbow flexion, focusing on the ending position. Rate as follows: 0 (no flexion), 1 (partial flexion), or 2 (full flexion with forearm closely approaching upper arm). Answer directly."
5,8_A_F,rate,uniform,,,"Assess the patient's maximal forearm supination, focusing on the visibility of the back of the hand at the ending position. Rate as follows: 0 (no supination), 1 (partial supination; <1/2 back of hand visible), or 2 (full supination with >= 1/2 back of hand visible). Answer directly."
6,9_A_F,rate,uniform,,,"Assess the patient's maximal shoulder adduction and internal rotation, focusing on whether the arm crosses the midline to the opposite knee. Rate as follows: 0 (no adduction/internal rotation), 1 (partial crossing or effort), or 2 (full crossing to the opposite knee). Answer directly."
7,10_A_F,rate,uniform,,,"Assess the patient's maximal elbow extension, focusing on the degree of straightening. Rate as follows: 0 (no extension), 1 (partial extension), or 2 (full extension to 0 degrees). Answer directly."
8,11_A_F,rate,uniform,,,"Assess the patient's maximal forearm pronation, focusing on palm orientation. Rate as follows: 0 (no pronation), 1 (partial pronation; palm not fully down), or 2 (full pronation with palm facing downward). Answer directly."
9,12_A_S,rate,uniform,,,"Assess the patient's maximal hand-to-lumbar spine movement, focusing on how far the back of the hand reaches. Rate as follows: 0 (no finger passed ASIS or Anterior Superior Iliac Spine), 1 (≥1 finger passed ASIS but cannot touch lumbar spine), or 2 (back of hand reaches lumbar spine). Answer directly."
10,13_A_S,binary,uniform,0,,"Is the arm down at the side at onset? Answer 'Yes' or 'No' directly."
11,13_A_S,binary,uniform,0,,"Is the elbow fully extended (straight) at onset? Answer 'Yes' or 'No' directly."
12,13_A_S,binary,uniform,0,,"Is the forearm in a neutral position (thumb pointing forward) at onset? Answer 'Yes' or 'No' directly."
13,13_A_S,binary,uniform,,1,"After beginning to move, does the patient flex their elbow? Answer 'Yes' or 'No' directly."
14,13_A_S,binary,uniform,,1,"After beginning to move, does the patient abduct their shoulder? Answer 'Yes' or 'No' directly."
15,13_A_S,binary,uniform,,1,"After beginning to move, does the patient pronate their forearm? Answer 'Yes' or 'No' directly."
16,13_A_S,rate,uniform,,,"Assess the patient's maximal shoulder flexion (0 degrees -> 90 degrees). Rate as follows: 1 (partial elevation) or 2 (full elevation). Answer directly."
17,14_A_S,binary,uniform,0,,"Is the shoulder neutral at onset? Answer 'Yes' or 'No' directly."
18,14_A_S,binary,uniform,0,,"Is the elbow flexed to 90 degrees and tucked in at the side at onset? Answer 'Yes' or 'No' directly."
19,14_A_S,binary,uniform,,1,"After beginning to move, does the patient flex their elbow? Answer 'Yes' or 'No' directly."
20,14_A_S,binary,uniform,,1,"After beginning to move, does the patient abduct their shoulder? Answer 'Yes' or 'No' directly."
21,14_A_S,rate,uniform,,,"Assess the patient's maximal forearm pronation-supination. Rate as follows: 1 (partial movement) or 2 (full range of motion with their wrist). Answer directly."
22,15_A_F,binary,uniform,0,,"Is the shoulder neutral at onset? Answer 'Yes' or 'No' directly."
23,15_A_F,binary,uniform,0,,"Is the elbow fully extended (0 degrees) at onset? Answer 'Yes' or 'No' directly."
24,15_A_F,binary,uniform,0,,"Is the forearm pronated (palm facing down) at onset? Answer 'Yes' or 'No' directly."
25,15_A_F,binary,uniform,,1,"After beginning to move, does the patient flex their elbow? Answer 'Yes' or 'No' directly."
26,15_A_F,binary,uniform,1,,"After beginning to move, does the patient continue to keep their forearm pronated (palm facing down)? Answer 'Yes' or 'No' directly."
27,15_A_F,rate,uniform,,,"Assess the patient's maximal shoulder abduction. Rate as follows: 1 (performed partially) or 2 (shoulder abducted to 90 degrees). Answer directly."
28,16_A_S,binary,uniform,0,,"Is the shoulder flexed at 90 degrees at onset? Answer 'Yes' or 'No' directly."
29,16_A_S,binary,uniform,0,,"Is the elbow fully extended (0 degrees) at onset? Answer 'Yes' or 'No' directly."
30,16_A_S,binary,uniform,0,,"Is the forearm in a neutral position (thumb pointing up) at onset? Answer 'Yes' or 'No' directly."
31,16_A_S,binary,uniform,,1,"After beginning to move, does the patient abduct their shoulders? Answer 'Yes' or 'No' directly."
32,16_A_S,binary,uniform,,1,"After beginning to move, does the patient flex their elbow? Answer 'Yes' or 'No' directly."
33,16_A_S,rate,uniform,,,"Assess the patient's maximal shoulder flexion. Rate 1 (performed partially) or 2 (shoulder fully raised to 180 degrees). Answer directly."
34,17_A_S,binary,uniform,0,,"Is the shoulder flexed between 30-90 degrees at onset? Answer 'Yes' or 'No' directly."
35,17_A_S,binary,uniform,0,,"Is the elbow fully extended (0 degrees) at onset? Answer 'Yes' or 'No' directly."
36,17_A_S,binary,uniform,,1,"After beginning to move, does the patient abduct their shoulders? Answer 'Yes' or 'No' directly."
37,17_A_S,binary,uniform,,1,"After beginning to move, does the patient flex their elbow? Answer 'Yes' or 'No' directly."
38,17_A_F,rate,uniform,,,"Assess the patient's maximal forearm pronation-supination. Rate 1 (performed partially) or 2 (full pronation-supination with steady control). Answer directly."
39,19_A_F,binary,uniform,0,,"Is the shoulder neutral at onset? Answer 'Yes' or 'No' directly."
40,19_A_F,binary,uniform,0,,"Is the elbow flexed to 90 degrees at onset? Answer 'Yes' or 'No' directly."
41,19_A_F,binary,uniform,0,,"Is the forearm pronated at onset? Answer 'Yes' or 'No' directly."
42,19_A_F,binary,uniform,0,,"Is the wrist extended to >=15 degrees at onset? Answer 'Yes' or 'No' directly."
43,19_A_F,binary,uniform,1,,"After resistance is applied, does the patient keep their shoulder neutral? Answer 'Yes' or 'No' directly."
44,19_A_F,binary,uniform,1,,"After resistance is applied, does the patient keep their elbow flexed to 90 degrees? Answer 'Yes' or 'No' directly."
45,19_A_F,binary,uniform,1,,"After resistance is applied, does the patient keep their forearm pronated? Answer 'Yes' or 'No' directly."
46,19_A_F,binary,uniform,1,,"After resistance is applied, does the patient keep their wrist extended to >=15 degrees? Answer 'Yes' or 'No' directly."
47,19_A_F,rate,uniform,,,"Rate the patient's wrist stability. Rate 1 (no resistance or deviation after resistance) or 2 (maintains position with resistance). Answer directly."
48,20_A_F,binary,uniform,0,,"Is the shoulder neutral at onset? Answer 'Yes' or 'No' directly."
49,20_A_F,binary,uniform,0,,"Is the elbow flexed to 90 degrees at onset? Answer 'Yes' or 'No' directly."
50,20_A_F,binary,uniform,0,,"Is the forearm pronated at onset? Answer 'Yes' or 'No' directly."
51,20_A_F,binary,uniform,0,,"Is the patient able to move their wrist? Answer 'Yes' or 'No' directly."
52,20_A_F,binary,uniform,1,,"After beginning to move, does the patient keep their shoulder neutral? Answer 'Yes' or 'No' directly."
53,20_A_F,binary,uniform,1,,"After beginning to move, does the patient keep their elbow flexed to 90 degrees? Answer 'Yes' or 'No' directly."
54,20_A_F,binary,uniform,1,,"After beginning to move, does the patient keep their forearm pronated? Answer 'Yes' or 'No' directly."
55,20_A_F,rate,uniform,,,"Rate the patient's wrist range of motion. Rate 1 (partial range) or 2 (full range of motion). Answer directly."
56,21_A_F,binary,uniform,0,,"Is the shoulder flexed 30-90 degrees at onset? Answer 'Yes' or 'No' directly."
57,21_A_F,binary,uniform,0,,"Is the elbow fully extended (0 degrees) at onset? Answer 'Yes' or 'No' directly."
58,21_A_F,binary,uniform,0,,"Is the forearm pronated at onset? Answer 'Yes' or 'No' directly."
59,21_A_F,binary,uniform,0,,"Is the wrist extended to >=15 degrees at onset? Answer 'Yes' or 'No' directly."
60,21_A_F,binary,uniform,1,,"After resistance is applied, does the patient keep their shoulder flexed 30-90 degrees? Answer 'Yes' or 'No' directly."
61,21_A_F,binary,uniform,1,,"After resistance is applied, does the patient keep their elbow fully extended (0 degrees)? Answer 'Yes' or 'No' directly."
62,21_A_F,binary,uniform,1,,"After resistance is applied, does the patient keep their forearm pronated? Answer 'Yes' or 'No' directly."
63,21_A_F,binary,uniform,1,,"After resistance is applied, does the patient keep their wrist extended to >=15 degrees? Answer 'Yes' or 'No' directly."
64,21_A_F,rate,uniform,,,"Rate the patient's wrist stability. Rate 1 (no resistance or deviation after resistance) or 2 (maintains position with resistance). Answer directly."
65,22_A_F,binary,uniform,0,,"Is the shoulder flexed 30-90 degrees at onset? Answer 'Yes' or 'No' directly."
66,22_A_F,binary,uniform,0,,"Is the elbow fully extended (0 degrees) at onset? Answer 'Yes' or 'No' directly."
67,22_A_F,binary,uniform,0,,"Is the forearm pronated at onset? Answer 'Yes' or 'No' directly."
68,22_A_F,binary,uniform,0,,"Is the patient able to move their wrist? Answer 'Yes' or 'No' directly."
69,22_A_F,binary,uniform,1,,"After beginning to move, does the patient keep their shoulder flexed 30-90 degrees? Answer 'Yes' or 'No' directly."
70,22_A_F,binary,uniform,1,,"After beginning to move, does the patient keep their elbow fully extended (0 degrees)? Answer 'Yes' or 'No' directly."
71,22_A_F,binary,uniform,1,,"After beginning to move, does the patient keep their forearm pronated? Answer 'Yes' or 'No' directly."
72,22_A_F,rate,uniform,,,"Rate the patient's wrist range of motion. Rate 1 (partial range) or 2 (full range of motion). Answer directly."
73,23_A_F,binary,uniform,0,,"Is the shoulder flexed 30-90 degrees at onset? Answer 'Yes' or 'No' directly."
74,23_A_F,binary,uniform,0,,"Is the elbow fully extended (0 degrees) at onset? Answer 'Yes' or 'No' directly."
75,23_A_F,binary,uniform,0,,"Is the forearm pronated at onset? Answer 'Yes' or 'No' directly."
76,23_A_F,binary,uniform,1,,"After beginning to move, does the patient keep their shoulder flexed 30-90 degrees? Answer 'Yes' or 'No' directly."
77,23_A_F,binary,uniform,1,,"After beginning to move, does the patient keep their elbow fully extended (0 degrees)? Answer 'Yes' or 'No' directly."
78,23_A_F,binary,uniform,1,,"After beginning to move, does the patient keep their forearm pronated? Answer 'Yes' or 'No' directly."
79,23_A_F,rate,uniform,,,"Rate the patient's wrist circumduction. Rate 1 (incomplete or not smooth movement) or 2 (complete and smooth movement). Answer directly."
80,24_A_F,rate,uniform,,,"Assess the patient's maximal finger mass flexion. Rate as follows: 0 (no active finger flexion), 1 (partial flexion), or 2 (full flexion >= 90 degrees with thumb pad contacting top of fingers). Answer directly."
81,25_A_F,rate,uniform,,,"Assess the patient's maximal finger mass extension. Rate as follows: 0 (no active finger extension), 1 (partial extension), or 2 (full extension to 0 degrees). Answer directly."
82,26_A_F,binary,uniform,0,,"Can the patient attain the distal part of their fingers flexed to >= 45 degrees at onset? Answer 'Yes' or 'No' directly."
83,26_A_F,binary,uniform,0,,"Can the patient attain the proximal part of their fingers extended to 0 degrees at onset? Answer 'Yes' or 'No' directly."
84,26_A_F,rate,uniform,,,"Can the patient hold the hook grasp against resistance? If so, answer '2'. If not, answer '1'."
85,27_A_F,binary,uniform,0,,"Can the patient grasp the paper between their thumb and index finger? Answer 'Yes' or 'No' directly."
86,27_A_F,binary,uniform,0,,"Can the patient extend their fingers to 0 degrees? Answer 'Yes' or 'No' directly."
87,27_A_F,binary,uniform,0,,"Does the thumb flex with a tug? Answer 'Yes' or 'No' directly."
88,27_A_F,rate,uniform,,,"Can the patient hold the paper against a tug? If so, answer '2'. If not, answer '1'."
89,28_A_F,binary,uniform,0,,"Can the patient hold the pencil between the pads of their thumb and index fingers? Answer 'Yes' or 'No' directly."
90,28_A_F,rate,uniform,,,"Can the patient hold the pencil against a tug? If so, answer '2'. If not, answer '1'."
91,29_A_F,binary,uniform,0,,"Can the patient grasp the cylinder at the base with their thumb and index fingers? Answer 'Yes' or 'No' directly."
92,29_A_F,rate,uniform,,,"Can the patient hold the cylinder against a tug? If so, answer '2'. If not, answer '1'."
93,30_A_F,binary,uniform,0,,"Can the patient grasp the ball in an abducted and flexed position? Answer 'Yes' or 'No' directly."
94,30_A_F,rate,uniform,,,"Can the patient hold the ball against a tug? If so, answer '2'. If not, answer '1'."
95,31_A_F,rate,dense,,,"Assess the patient's tremor (oscillations during movement). Rate as follows: 0 (tremor throughout movement that significantly affects trajectory), 1 (tremor throughout movement that does not significantly affect trajectory), or 2 (no tremor OR unable to move). Answer directly."
96,32_A_F,rate,dense,,,"Assess the patient's dysmetria (error in endpoint, misses the endpoint). Rate as follows: 0 (pronounced and random dysmetria), 1 (slight and systematic dysmetria), or 2 (no dysmetria OR unable to move). Answer directly."
97,33_A_F,count,dense,,,"How many times did the patient touch their knee? Output just the number directly."
98,33_A_F,count,dense,,,"How many times did the patient touch their nose? Output just the number directly."
99,33_H_F,count,dense,,,"How many times did the patient touch their knee? Output just the number directly."
100,33_H_F,count,dense,,,"How many times did the patient touch their nose? Output just the number directly."
